Characterizing the Daytime Sextantids Meteor Shower and Unveiling the Nature of the Phaethon-Geminid Stream Complex

The Daytime Sextantids meteor shower, part of the Phaethon-Geminid Stream Complex (PGC), is closely related to the Geminids, currently the strongest meteor shower visible at the Earth. The DSX share a similar orbit to asteroid 2005 UD, but the nature of the association remains unclear. From optical data we find that DSX meteors ablate similarly to Geminids, suggesting that they are also high density and consistent with a common origin. From radar data we have isolated 19,007 DSX orbits through application of a novel convex hull approach to determine stream membership. We find at the peak the mean semi-major axis is near 1 AU, eccentricity is 0.86 and that both decrease as a function of solar longitude. The inclination averages 25 degrees at the peak but increases over time. Noticeable DSX activity extends from solar longitude 173-196$^{\circ}$ with a flux plateau between 186 - 189$^{\circ}$. The peak flux is $2 \pm 0.05 \times 10^{-3}$ km$^{-2}$ hr$^{-1}$, equivalent to a ZHR of 20. We estimate a true differential mass index for the shower of $s = 1.64 \pm 0.06$ at the time of peak and an average of $1.70 \pm 0.07$ for days surrounding the peak. The mass of the DSX stream is estimated to be $10^{16}$ g, the same order as 2005 UD, suggesting the stream is too massive to have been created by recent meteoroid production from 2005 UD. We propose that the DSX and 2005 UD were created in the same break-up event that created 3200 Phaethon.

==> DSX Source Code/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
